MooAFEM: An object oriented Matlab code for higher-order adaptive FEM for (nonlinear) elliptic PDEs

We present an easily accessible, object oriented code (written exclusively in Matlab) for adaptive finite element simulations in 2D. It features various refinement routines for triangular meshes as well as fully vectorized FEM ansatz spaces of arbitrary polynomial order and allows for problems with very general coefficients. In particular, our code can handle problems typically arising from iterative linearization methods used to solve nonlinear PDEs. Due to the object oriented programming paradigm, the code can be used easily and is readily extensible. We explain the basic principles of our code and give numerical experiments that underline its flexibility as well as its efficiency.

==> figures/data/afemP1.dat <==
nElements,nDofs,estimator,H1Error,time
12,11,9.262e-01,1.590e-01,5.732e-02
30,22,7.303e-01,1.076e-01,7.218e-02
55,36,5.828e-01,7.366e-02,9.278e-02
97,59,4.412e-01,4.969e-02,1.065e-01
169,98,3.585e-01,3.363e-02,1.298e-01
291,163,2.766e-01,2.264e-02,1.419e-01
477,260,2.140e-01,1.412e-02,1.540e-01
911,484,1.563e-01,8.937e-03,1.683e-01
1656,870,1.160e-01,6.237e-03,1.849e-01
3126,1615,8.465e-02,4.168e-03,2.076e-01
5883,3022,6.201e-02,2.780e-03,2.393e-01
10763,5483,4.582e-02,1.916e-03,2.854e-01
19861,10072,3.378e-02,1.277e-03,3.692e-01
35917,18143,2.515e-02,9.233e-04,5.171e-01
64386,32440,1.880e-02,6.140e-04,7.721e-01
112942,56831,1.417e-02,4.236e-04,1.197e+00
196456,98660,1.072e-02,3.004e-04,1.985e+00
338334,169795,8.156e-03,2.158e-04,3.527e+00
581406,291484,6.228e-03,1.553e-04,6.482e+00
988581,495271,4.775e-03,1.119e-04,1.111e+01
1662665,832747,3.675e-03,7.916e-05,1.995e+01
2786342,1394851,2.839e-03,5.715e-05,3.622e+01
4649157,2326801,2.198e-03,4.293e-05,6.385e+01
7727959,3866977,1.706e-03,3.047e-05,1.109e+02
12722183,6364614,1.327e-03,2.157e-05,1.896e+02
20916434,10463200,1.034e-03,1.649e-05,3.021e+02


==> figures/data/afemP2.dat <==
nElements,nDofs,estimator,H1Error,time
12,33,7.240e-01,8.919e-02,8.339e-02
24,59,5.745e-01,6.061e-02,9.630e-02
50,115,3.718e-01,3.832e-02,1.092e-01
78,173,2.465e-01,2.464e-02,1.221e-01
110,239,1.727e-01,1.631e-02,1.370e-01
153,328,1.211e-01,1.069e-02,1.504e-01
189,404,8.630e-02,6.836e-03,1.648e-01
247,524,6.661e-02,4.673e-03,1.797e-01
355,752,4.551e-02,3.001e-03,1.964e-01
504,1057,3.109e-02,1.912e-03,2.143e-01
740,1535,2.085e-02,1.214e-03,2.346e-01
1116,2297,1.362e-02,7.624e-04,2.580e-01
1735,3560,8.858e-03,4.828e-04,2.878e-01
2705,5518,5.713e-03,2.994e-04,3.276e-01
4211,8546,3.698e-03,1.868e-04,3.842e-01
6448,13061,2.433e-03,1.182e-04,4.633e-01
9802,19819,1.601e-03,7.444e-05,5.885e-01
14579,29402,1.069e-03,4.659e-05,7.615e-01
21908,44103,7.180e-04,2.977e-05,1.038e+00
32734,65867,4.815e-04,1.907e-05,1.460e+00
48443,97360,3.227e-04,1.204e-05,2.057e+00
71744,144029,2.185e-04,7.563e-06,2.984e+00
106144,212981,1.488e-04,4.840e-06,4.380e+00
154707,310294,1.018e-04,3.089e-06,6.526e+00
223045,447090,7.000e-05,1.966e-06,9.798e+00
325691,652526,4.824e-05,1.254e-06,1.494e+01
475552,952587,3.321e-05,8.061e-07,2.266e+01
684480,1370815,2.297e-05,5.178e-07,3.386e+01
979861,1961794,1.596e-05,3.316e-07,5.042e+01
1417056,2836485,1.112e-05,2.131e-07,7.571e+01
2039025,4081188,7.741e-06,1.381e-07,1.126e+02
2913828,5831461,5.395e-06,9.012e-08,1.663e+02
4156117,8316474,3.771e-06,5.794e-08,2.439e+02
5981894,11968653,2.640e-06,3.782e-08,3.550e+02


==> figures/data/afemP3.dat <==
nElements,nDofs,estimator,H1Error,time
12,67,6.054e-01,5.108e-02,1.247e-01
24,124,4.862e-01,3.444e-02,1.378e-01
50,247,3.069e-01,2.166e-02,1.510e-01
74,358,1.943e-01,1.366e-02,1.646e-01
98,469,1.239e-01,8.650e-03,1.787e-01
122,580,8.037e-02,5.521e-03,1.931e-01
146,691,5.411e-02,3.591e-03,2.084e-01
194,910,3.730e-02,2.394e-03,2.254e-01
249,1162,2.545e-02,1.580e-03,2.431e-01
281,1312,1.671e-02,1.016e-03,2.614e-01
326,1519,1.262e-02,7.214e-04,2.803e-01
405,1885,9.341e-03,5.194e-04,3.007e-01
516,2398,6.119e-03,3.327e-04,3.235e-01
641,2965,4.065e-03,2.176e-04,3.493e-01
789,3640,2.733e-03,1.423e-04,3.780e-01
1027,4723,1.753e-03,9.317e-05,4.091e-01
1364,6253,1.099e-03,5.893e-05,4.506e-01
1782,8158,7.129e-04,3.769e-05,4.953e-01
2412,11020,4.482e-04,2.307e-05,5.608e-01
3213,14656,2.892e-04,1.495e-05,6.503e-01
4277,19462,1.850e-04,9.704e-06,7.681e-01
5854,26590,1.156e-04,6.123e-06,9.241e-01
7915,35920,7.464e-05,3.824e-06,1.137e+00
10559,47872,4.789e-05,2.471e-06,1.418e+00
14040,63586,3.087e-05,1.617e-06,1.815e+00
18753,84850,2.019e-05,1.050e-06,2.280e+00
24976,112918,1.321e-05,6.729e-07,2.926e+00
33045,149320,8.633e-06,4.350e-07,3.966e+00
43081,194590,5.730e-06,2.884e-07,5.360e+00
56337,254344,3.828e-06,1.967e-07,7.222e+00
73990,333895,2.553e-06,1.290e-07,9.938e+00
96434,434998,1.714e-06,8.530e-08,1.358e+01
125643,566584,1.146e-06,5.622e-08,1.800e+01
163163,735655,7.696e-07,3.757e-08,2.388e+01
212998,960133,5.146e-07,2.562e-08,3.203e+01
278550,1255315,3.453e-07,1.711e-08,4.429e+01
363465,1637629,2.317e-07,1.140e-08,5.868e+01
473282,2132047,1.557e-07,7.514e-09,8.090e+01
614490,2767894,1.048e-07,5.068e-09,1.098e+02
797795,3593245,7.093e-08,3.460e-09,1.433e+02
1037205,4670995,4.813e-08,2.375e-09,1.878e+02
1341771,6041920,3.278e-08,1.608e-09,2.446e+02
1729341,7786405,2.240e-08,1.075e-09,3.237e+02
2217219,9982543,1.535e-08,7.435e-10,4.260e+02
2835730,12766768,1.058e-08,5.222e-10,5.586e+02


==> figures/data/afemP4.dat <==
nElements,nDofs,estimator,H1Error,time
12,113,6.157e-01,3.524e-02,1.914e-01
24,213,4.901e-01,2.298e-02,2.069e-01
50,429,3.090e-01,1.445e-02,2.235e-01
78,657,1.948e-01,9.101e-03,2.425e-01
106,885,1.228e-01,5.735e-03,2.626e-01
134,1113,7.759e-02,3.617e-03,2.845e-01
162,1341,4.922e-02,2.286e-03,3.089e-01
190,1569,3.153e-02,1.451e-03,3.349e-01
218,1797,2.068e-02,9.324e-04,3.619e-01
246,2025,1.424e-02,6.150e-04,3.915e-01
278,2285,1.066e-02,4.283e-04,4.228e-01
316,2597,6.960e-03,2.735e-04,4.573e-01
356,2921,4.546e-03,1.794e-04,4.917e-01
432,3533,2.808e-03,1.172e-04,5.312e-01
506,4129,1.973e-03,8.585e-05,5.849e-01
569,4651,1.469e-03,6.174e-05,6.374e-01
675,5511,1.022e-03,4.048e-05,6.948e-01
796,6497,6.890e-04,2.691e-05,7.615e-01
938,7641,4.486e-04,1.762e-05,8.378e-01
1104,8977,2.851e-04,1.126e-05,9.314e-01
1316,10689,1.859e-04,7.577e-06,1.041e+00
1598,12957,1.206e-04,4.746e-06,1.196e+00
1974,15977,7.858e-05,3.056e-06,1.359e+00
2448,19813,5.071e-05,1.990e-06,1.562e+00
2998,24241,3.221e-05,1.256e-06,1.824e+00
3610,29157,2.097e-05,8.096e-07,2.133e+00
4484,36185,1.311e-05,5.041e-07,2.557e+00
5707,46003,8.251e-06,3.136e-07,3.127e+00
7237,58279,5.245e-06,1.990e-07,3.872e+00
9189,73939,3.281e-06,1.254e-07,4.825e+00
11417,91835,2.066e-06,7.870e-08,6.137e+00
14108,113437,1.305e-06,4.948e-08,7.763e+00
17592,141361,8.414e-07,3.167e-08,1.005e+01
22303,179119,5.371e-07,2.009e-08,1.297e+01
28277,226975,3.413e-07,1.275e-08,1.676e+01
35373,283835,2.187e-07,8.170e-09,2.153e+01
43774,351165,1.415e-07,5.256e-09,2.762e+01
53728,430929,9.214e-08,3.398e-09,3.554e+01
66398,532413,5.968e-08,2.195e-09,4.522e+01
82481,661199,3.905e-08,1.432e-09,5.699e+01
102728,823321,2.552e-08,9.323e-10,7.212e+01
127662,1022945,1.678e-08,6.114e-10,9.136e+01
157904,1265033,1.097e-08,3.993e-10,1.169e+02
193642,1551229,7.180e-09,2.603e-10,1.490e+02
236862,1897237,4.709e-09,1.705e-10,1.875e+02
290242,2324521,3.119e-09,1.133e-10,2.353e+02
358344,2869585,2.066e-09,7.600e-11,2.982e+02
443354,3549909,1.368e-09,5.249e-11,3.822e+02
548576,4391997,9.040e-10,3.947e-11,4.866e+02


==> figures/data/ailfem-kacanov.dat <==
nElements,estimator,energy,time
192,4.120e-01,1.508e-01,8.375e-02
192,4.171e-01,1.537e-01,9.078e-02
456,2.975e-01,1.592e-01,2.699e-01
746,2.239e-01,1.613e-01,2.846e-01
1552,1.670e-01,1.627e-01,3.053e-01
2910,1.175e-01,1.634e-01,3.293e-01
5708,8.737e-02,1.638e-01,3.620e-01
11252,6.077e-02,1.640e-01,4.072e-01
20668,4.575e-02,1.641e-01,4.755e-01
42942,3.152e-02,1.641e-01,6.224e-01
76480,2.372e-02,1.642e-01,8.703e-01
162194,1.648e-02,1.642e-01,1.409e+00
277374,1.241e-02,1.642e-01,2.439e+00
590284,8.789e-03,1.642e-01,4.709e+00
968898,6.632e-03,1.642e-01,8.442e+00
1974736,4.873e-03,1.642e-01,1.773e+01
3031038,3.742e-03,1.642e-01,3.315e+01
5290878,2.873e-03,1.642e-01,6.354e+01
10761818,2.017e-03,1.642e-01,1.237e+02


==> figures/data/ailfem-newton.dat <==
nElements,estimator,energy,time
192,4.120e-01,1.508e-01,5.763e-02
192,4.172e-01,5.299e-02,6.686e-02
456,2.986e-01,5.706e-02,2.041e-01
756,2.225e-01,5.549e-02,2.220e-01
1612,1.649e-01,5.546e-02,2.486e-01
2876,1.180e-01,5.525e-02,2.758e-01
5616,8.810e-02,5.518e-02,3.177e-01
10996,6.171e-02,5.514e-02,3.797e-01
20115,4.636e-02,5.510e-02,4.762e-01
41580,3.222e-02,5.509e-02,6.712e-01
73251,2.422e-02,5.508e-02,1.004e+00
155052,1.697e-02,5.508e-02,1.747e+00
265768,1.269e-02,5.508e-02,3.252e+00
560609,9.066e-03,5.508e-02,6.828e+00
894372,6.895e-03,5.508e-02,1.310e+01
1742386,5.159e-03,5.508e-02,2.828e+01
2909988,3.832e-03,5.508e-02,5.761e+01
5091343,2.923e-03,5.508e-02,1.105e+02
10431341,2.059e-03,5.508e-02,2.431e+02


==> figures/data/ailfem-zarantonello.dat <==
nElements,estimator,energy,time
192,2.280e-01,2.217e-02,1.215e-02
192,2.517e-01,3.555e-02,2.081e-02
612,1.765e-01,4.439e-02,3.852e-02
612,1.876e-01,4.955e-02,4.826e-02
1064,1.530e-01,5.270e-02,6.634e-02
2312,1.158e-01,5.457e-02,9.024e-02
4642,8.833e-02,5.561e-02,1.195e-01
9240,6.718e-02,5.612e-02,1.647e-01
17750,5.068e-02,5.633e-02,2.361e-01
34064,3.826e-02,5.635e-02,3.794e-01
64212,2.880e-02,5.628e-02,6.220e-01
121156,2.165e-02,5.616e-02,1.058e+00
231920,1.613e-02,5.603e-02,2.010e+00
439336,1.203e-02,5.589e-02,3.987e+00
821114,8.935e-03,5.577e-02,8.120e+00
1514624,6.670e-03,5.566e-02,1.679e+01
2769284,4.975e-03,5.556e-02,3.364e+01
5005640,3.725e-03,5.548e-02,6.664e+01
9142410,2.780e-03,5.540e-02,1.267e+02
16912306,2.065e-03,5.535e-02,2.458e+02


==> figures/data/goafemP1.dat <==
nElements,nDofs,goalErrorEstimate
16,13,1.650e-01
31,22,9.120e-02
46,31,5.056e-02
94,57,3.348e-02
132,78,2.426e-02
183,107,1.741e-02
243,140,1.264e-02
374,212,8.884e-03
509,285,6.344e-03
761,416,4.462e-03
1022,550,3.181e-03
1482,791,2.291e-03
1988,1055,1.651e-03
2895,1516,1.178e-03
3804,1979,8.498e-04
5439,2812,6.210e-04
7246,3732,4.586e-04
10229,5241,3.310e-04
13212,6751,2.451e-04
18569,9453,1.796e-04
24720,12554,1.338e-04
33766,17115,9.966e-05
43410,21982,7.451e-05
59680,30151,5.564e-05
78724,39709,4.130e-05
108505,54684,3.084e-05
139342,70180,2.323e-05
193242,97184,1.748e-05
244564,122886,1.323e-05
334550,167992,9.964e-06
433446,217570,7.619e-06
588800,295370,5.747e-06
742612,372427,4.392e-06
986148,494325,3.356e-06
1262886,632829,2.568e-06
1690048,846731,1.964e-06
2146962,1075479,1.507e-06
2899872,1452137,1.153e-06
3633590,1819147,8.875e-07
4869975,2437709,6.781e-07
6257086,3131693,5.244e-07
8292341,4149926,4.039e-07
10313265,5160935,3.128e-07
13667324,6838376,2.415e-07
17286258,8648240,1.867e-07
22944291,11478169,1.437e-07


==> figures/data/goafemP2.dat <==
nElements,nDofs,goalErrorEstimate
16,41,4.203e-02
32,77,1.369e-02
48,113,4.305e-03
86,193,2.337e-03
118,261,1.554e-03
152,333,8.568e-04
184,401,5.664e-04
248,535,3.058e-04
322,687,1.711e-04
410,867,1.083e-04
510,1071,6.229e-05
708,1479,3.673e-05
895,1864,2.241e-05
1161,2404,1.340e-05
1437,2964,7.864e-06
1884,3871,4.745e-06
2460,5041,2.755e-06
3264,6667,1.612e-06
4202,8561,9.617e-07
5706,11601,5.600e-07
7179,14572,3.237e-07
9690,19633,1.888e-07
12458,25201,1.097e-07
16638,33611,6.596e-08
20634,41645,3.985e-08
27940,56321,2.331e-08
34938,70371,1.427e-08
46826,94227,8.409e-09
59066,118779,5.053e-09
77502,155741,3.110e-09
95594,192015,1.910e-09
125753,252442,1.180e-09
157229,315518,7.300e-10
205307,411836,4.417e-10
255117,511608,2.764e-10
330881,663324,1.742e-10
405163,812060,1.098e-10
523429,1048816,6.961e-11
647243,1296684,4.411e-11
826953,1656396,2.756e-11
1016819,2036396,1.772e-11
1297319,2597754,1.145e-11
1578225,3159906,7.352e-12
2018301,4040478,4.726e-12
2477139,4958600,3.052e-12
3149576,6304029,1.917e-12
3859682,7724769,1.245e-12
4885613,9777278,8.094e-13
5944925,11896548,5.210e-13


==> figures/data/goafemP3.dat <==
nElements,nDofs,goalErrorEstimate
16,85,2.434e-02
32,163,8.189e-03
48,241,2.727e-03
79,385,1.712e-03
96,463,1.270e-03
124,595,6.593e-04
152,727,3.741e-04
179,853,2.335e-04
196,931,1.731e-04
224,1063,8.973e-05
252,1195,5.070e-05
312,1471,3.011e-05
372,1747,1.651e-05
430,2014,1.111e-05
488,2281,7.477e-06
547,2554,5.029e-06
606,2827,3.366e-06
710,3310,1.625e-06
827,3853,9.868e-07
1005,4666,5.487e-07
1177,5452,3.061e-07
1397,6460,1.812e-07
1635,7555,1.023e-07
2011,9265,5.465e-08
2347,10798,3.265e-08
2831,13000,1.857e-08
3283,15058,1.132e-08
3970,18172,6.449e-09
4664,21313,3.717e-09
5670,25879,2.132e-09
6659,30364,1.232e-09
8171,37216,7.035e-10
9616,43771,4.071e-10
11696,53179,2.343e-10
13733,62395,1.379e-10
16475,74785,8.175e-11
19197,87091,4.838e-11
23243,105361,2.931e-11
27238,123409,1.767e-11
32785,148459,1.059e-11
38083,172381,6.422e-12
45259,204760,3.966e-12
52515,237502,2.454e-12
61910,279880,1.528e-12
71275,322120,9.575e-13
84338,381031,6.040e-13
97374,439819,3.840e-13
116057,524029,2.404e-13
134055,605155,1.524e-13
157407,710398,9.503e-14
180699,815344,6.120e-14
210948,951628,3.938e-14
241399,1088836,2.549e-14
281602,1269976,1.650e-14
320969,1447336,1.072e-14
376506,1697479,7.047e-15
430815,1942096,4.617e-15
503322,2268649,3.016e-15
573924,2586643,1.949e-15
659646,2972683,1.304e-15
747382,3367777,8.820e-16
859826,3874060,5.934e-16
973450,4385665,4.015e-16
1117130,5032579,2.694e-16
1259270,5672563,1.816e-16
1449219,6527770,1.242e-16
1638319,7379104,8.388e-17
1889848,8511454,5.682e-17
2135400,9616936,3.842e-17
2445597,11013370,2.564e-17


==> figures/data/timingP1.dat <==
nElements,nDofs,tAssembleA,tAssembleF,tSolve,tEstimate,tMark,tRefine,tCombined
12,11,3.808e-03,1.348e-03,5.460e-04,3.936e-03,1.526e-03,1.475e-02,2.591e-02
30,22,1.828e-03,1.328e-03,2.330e-04,3.479e-03,9.990e-04,3.314e-03,1.118e-02
55,36,1.619e-03,1.235e-03,2.450e-04,3.478e-03,9.700e-04,8.411e-03,1.596e-02
97,59,1.707e-03,1.270e-03,2.680e-04,3.533e-03,9.920e-04,3.271e-03,1.104e-02
169,98,1.668e-03,1.274e-03,3.120e-04,3.464e-03,9.440e-04,3.253e-03,1.092e-02
291,163,1.754e-03,1.285e-03,3.950e-04,3.551e-03,9.380e-04,3.360e-03,1.128e-02
477,260,2.019e-03,1.230e-03,5.330e-04,3.618e-03,9.710e-04,3.467e-03,1.184e-02
911,484,2.531e-03,1.269e-03,7.930e-04,3.861e-03,1.005e-03,3.727e-03,1.319e-02
1656,870,3.195e-03,1.318e-03,1.276e-03,4.915e-03,1.103e-03,4.468e-03,1.628e-02
3126,1615,4.729e-03,1.423e-03,2.339e-03,5.958e-03,1.269e-03,5.664e-03,2.138e-02
5883,3022,8.323e-03,1.682e-03,4.766e-03,7.521e-03,1.332e-03,7.024e-03,3.065e-02
10763,5483,1.224e-02,1.887e-03,9.848e-03,1.021e-02,1.595e-03,9.691e-03,4.547e-02
19861,10072,1.893e-02,2.023e-03,2.700e-02,1.299e-02,1.742e-03,1.364e-02,7.632e-02
35917,18143,2.752e-02,2.387e-03,5.228e-02,2.179e-02,2.557e-03,2.532e-02,1.319e-01
64386,32440,4.857e-02,3.631e-03,1.269e-01,3.762e-02,4.340e-03,4.563e-02,2.667e-01
112942,56831,9.291e-02,5.345e-03,2.480e-01,5.935e-02,4.985e-03,7.463e-02,4.852e-01
196456,98660,1.450e-01,7.775e-03,3.873e-01,1.094e-01,1.194e-02,1.255e-01,7.869e-01
338334,169795,3.853e-01,1.163e-02,8.407e-01,2.177e-01,1.256e-02,2.539e-01,1.722e+00
581406,291484,6.229e-01,1.933e-02,1.589e+00,3.319e-01,2.125e-02,3.939e-01,2.978e+00
988581,495271,1.206e+00,3.248e-02,2.838e+00,8.196e-01,4.578e-02,7.822e-01,5.724e+00
1662665,832747,2.097e+00,5.707e-02,3.880e+00,1.251e+00,5.405e-02,1.328e+00,8.666e+00
2786342,1394851,3.446e+00,9.135e-02,7.306e+00,2.046e+00,1.071e-01,2.259e+00,1.526e+01
4649157,2326801,5.827e+00,1.713e-01,1.228e+01,3.450e+00,2.200e-01,3.939e+00,2.589e+01
7727959,3866977,1.059e+01,2.949e-01,2.155e+01,5.820e+00,4.918e-01,6.602e+00,4.535e+01
12722183,6364614,1.605e+01,3.857e-01,3.714e+01,9.462e+00,6.208e-01,1.065e+01,7.430e+01
20916434,10463200,2.631e+01,6.236e-01,6.274e+01,1.569e+01,9.628e-01,1.857e+01,1.249e+02


==> figures/data/timingP4.dat <==
nElements,nDofs,tAssembleA,tAssembleF,tSolve,tEstimate,tMark,tRefine,tCombined
12,113,2.872e-03,1.294e-03,1.069e-03,5.480e-03,1.224e-03,2.314e-02,3.508e-02
24,213,2.432e-03,1.145e-03,1.169e-03,4.974e-03,7.040e-04,8.338e-03,1.876e-02
50,429,2.835e-03,1.094e-03,2.464e-03,5.392e-03,6.630e-04,2.724e-03,1.517e-02
78,657,3.170e-03,1.047e-03,3.730e-03,5.405e-03,6.500e-04,2.640e-03,1.664e-02
106,885,3.212e-03,1.052e-03,4.643e-03,5.499e-03,6.350e-04,2.665e-03,1.771e-02
134,1113,3.492e-03,1.114e-03,5.897e-03,5.673e-03,6.360e-04,2.683e-03,1.949e-02
162,1341,3.822e-03,1.097e-03,7.163e-03,5.641e-03,6.630e-04,2.696e-03,2.108e-02
190,1569,4.007e-03,1.094e-03,9.240e-03,5.877e-03,6.390e-04,2.707e-03,2.356e-02
218,1797,4.443e-03,1.068e-03,1.040e-02,5.901e-03,6.600e-04,2.702e-03,2.518e-02
246,2025,4.556e-03,1.067e-03,1.196e-02,6.042e-03,6.480e-04,2.764e-03,2.704e-02
278,2285,4.914e-03,1.081e-03,1.379e-02,6.059e-03,6.560e-04,2.795e-03,2.930e-02
316,2597,5.233e-03,1.114e-03,1.722e-02,6.162e-03,6.620e-04,2.748e-03,3.314e-02
356,2921,5.656e-03,1.132e-03,2.207e-02,7.571e-03,7.940e-04,3.220e-03,4.044e-02
432,3533,7.341e-03,1.239e-03,2.153e-02,7.464e-03,7.460e-04,3.239e-03,4.156e-02
506,4129,8.290e-03,1.218e-03,3.137e-02,7.719e-03,8.030e-04,3.149e-03,5.255e-02
569,4651,8.658e-03,1.285e-03,3.871e-02,7.737e-03,8.660e-04,3.354e-03,6.061e-02
675,5511,1.165e-02,1.311e-03,3.713e-02,8.685e-03,9.410e-04,3.446e-03,6.317e-02
796,6497,1.376e-02,1.358e-03,4.650e-02,8.195e-03,1.033e-03,3.599e-03,7.444e-02
938,7641,1.587e-02,1.424e-03,5.495e-02,8.666e-03,1.060e-03,3.691e-03,8.567e-02
1104,8977,1.738e-02,1.485e-03,6.508e-02,9.442e-03,1.110e-03,3.923e-03,9.842e-02
1316,10689,1.900e-02,1.531e-03,9.572e-02,1.219e-02,1.555e-03,5.544e-03,1.355e-01
1598,12957,2.597e-02,1.831e-03,1.077e-01,9.763e-03,1.108e-03,4.068e-03,1.505e-01
1974,15977,2.806e-02,1.724e-03,1.223e-01,1.192e-02,1.561e-03,4.798e-03,1.704e-01
2448,19813,3.223e-02,1.973e-03,1.690e-01,1.133e-02,1.229e-03,4.389e-03,2.202e-01
2998,24241,3.953e-02,1.995e-03,2.256e-01,1.363e-02,1.593e-03,5.509e-03,2.878e-01
3610,29157,5.370e-02,2.465e-03,2.783e-01,1.367e-02,1.333e-03,5.781e-03,3.553e-01
4484,36185,6.623e-02,2.501e-03,3.572e-01,1.529e-02,1.515e-03,5.668e-03,4.484e-01
5707,46003,7.834e-02,2.627e-03,4.759e-01,1.629e-02,1.336e-03,5.882e-03,5.804e-01
7237,58279,1.258e-01,4.097e-03,6.570e-01,1.930e-02,1.615e-03,8.055e-03,8.158e-01
9189,73939,1.464e-01,3.617e-03,8.581e-01,2.388e-02,2.078e-03,8.492e-03,1.043e+00
11417,91835,1.603e-01,4.086e-03,1.216e+00,2.462e-02,1.758e-03,7.953e-03,1.414e+00
14108,113437,2.138e-01,4.111e-03,1.443e+00,3.023e-02,1.963e-03,1.000e-02,1.703e+00
17592,141361,4.392e-01,6.016e-03,1.844e+00,3.472e-02,2.390e-03,1.176e-02,2.338e+00
22303,179119,5.410e-01,5.636e-03,2.449e+00,3.876e-02,2.112e-03,1.562e-02,3.052e+00
28277,226975,6.792e-01,6.213e-03,3.183e+00,5.447e-02,3.045e-03,1.696e-02,3.943e+00
35373,283835,8.371e-01,7.608e-03,3.983e+00,5.610e-02,2.722e-03,1.604e-02,4.903e+00
43774,351165,1.021e+00,8.787e-03,5.046e+00,7.169e-02,3.007e-03,1.722e-02,6.167e+00
53728,430929,1.292e+00,9.961e-03,6.277e+00,1.219e-01,3.340e-03,2.284e-02,7.727e+00
66398,532413,1.722e+00,1.291e-02,7.418e+00,1.081e-01,4.362e-03,2.587e-02,9.292e+00
82481,661199,1.986e+00,1.537e-02,9.739e+00,1.376e-01,5.236e-03,3.316e-02,1.192e+01
102728,823321,2.375e+00,1.742e-02,1.288e+01,1.791e-01,5.212e-03,3.832e-02,1.550e+01
127662,1022945,3.447e+00,2.379e-02,1.606e+01,2.247e-01,6.486e-03,4.971e-02,1.982e+01
157904,1265033,4.273e+00,4.016e-02,2.072e+01,3.532e-01,6.939e-03,6.487e-02,2.546e+01
193642,1551229,5.450e+00,3.144e-02,2.608e+01,4.318e-01,7.776e-03,7.838e-02,3.207e+01
236862,1897237,5.661e+00,4.313e-02,3.378e+01,6.634e-01,1.025e-02,9.101e-02,4.024e+01
290242,2324521,7.051e+00,5.101e-02,4.085e+01,7.993e-01,1.124e-02,1.198e-01,4.888e+01
358344,2869585,8.954e+00,9.255e-02,5.781e+01,1.157e+00,1.692e-02,1.707e-01,6.820e+01
443354,3549909,1.124e+01,1.182e-01,7.240e+01,1.330e+00,2.134e-02,2.341e-01,8.535e+01
548576,4391997,1.514e+01,1.090e-01,9.094e+01,1.524e+00,2.096e-02,2.442e-01,1.080e+02
670714,5369513,1.701e+01,1.327e-01,1.155e+02,1.891e+00,2.254e-02,3.012e-01,1.348e+02
815110,6525233,1.972e+01,1.607e-01,1.432e+02,2.290e+00,2.969e-02,3.777e-01,1.658e+02
991096,7933573,2.403e+01,1.937e-01,1.795e+02,2.886e+00,4.142e-02,4.750e-01,2.071e+02
1211174,9694697,3.158e+01,2.423e-01,2.434e+02,3.577e+00,4.328e-02,5.660e-01,2.794e+02
1485919,11893139,3.820e+01,3.423e-01,3.332e+02,4.543e+00,6.050e-02,7.472e-01,3.771e+02

